Boosting offline handwritten text recognition in historical documents with few labeled lines

In this paper, we face the problem of offline handwritten text recognition (HTR) in historical documents when few labeled samples are available and some of them contain errors in the train set. Three main contributions are developed. First we analyze how to perform transfer learning (TL) from a massive database to a smaller historical database, analyzing which layers of the model need a fine-tuning process. Second, we analyze methods to efficiently combine TL and data augmentation (DA). Finally, an algorithm to mitigate the effects of incorrect labelings in the training set is proposed. The methods are analyzed over the ICFHR 2018 competition database, Washington and Parzival. Combining all these techniques, we demonstrate a remarkable reduction of CER (up to 6% in some cases) in the test set with little complexity overhead.

==> img/Fig1train.csv <==
Wall time,Step,Value
1519125971.5520952,4,0.7920275926589966
1519126161.1115553,9,0.792870819568634
1519126358.9877882,14,0.7216557860374451
1519126580.4541874,19,0.6336527466773987
1519126805.1418595,24,0.5924875736236572
1519127020.6761148,29,0.5645840764045715
1519127234.8528905,34,0.5491759181022644
1519127437.7962122,39,0.5392871499061584
1519127638.2398927,44,0.526945173740387
1519127855.3240135,49,0.5267152190208435
1519128075.335724,54,0.522882342338562
1519128295.5149827,59,0.5201227068901062


==> img/Fig1valid.csv <==
Wall time,Step,Value
1519125885.3162653,4,0.7882503867149353
1519126079.2272613,9,0.798231840133667
1519126269.4537587,14,0.7113931179046631
1519126477.9226398,19,0.6269784569740295
1519126700.7944763,24,0.5769285559654236
1519126921.6663582,29,0.5394267439842224
1519127139.0378206,34,0.532724916934967
1519127345.9724708,39,0.5224583148956299
1519127548.4096036,44,0.5140453577041626
1519127755.7644315,49,0.5073435306549072
1519127974.483687,54,0.5110508799552917
1519128194.9260838,59,0.5087694525718689


==> img/Konzil12.csv <==
,CER,Nlines
0,0.0,57
1,0.018134364151962214,32
2,0.03626872830392443,33
3,0.05440309245588664,45
4,0.07253745660784885,22
5,0.09067182075981106,26
6,0.10880618491177328,23
7,0.1269405490637355,13
8,0.1450749132156977,10
9,0.16320927736765992,8
10,0.18134364151962212,9
11,0.19947800567158436,9
12,0.21761236982354656,9
13,0.23574673397550877,4
14,0.253881098127471,4
15,0.2720154622794332,3
16,0.2901498264313954,0
17,0.30828419058335765,2
18,0.32641855473531983,3
19,0.34455291888728207,0
20,0.36268728303924425,3
21,0.3808216471912065,0
22,0.3989560113431687,2
23,0.4170903754951309,2
24,0.43522473964709313,4
25,0.45335910379905536,0
26,0.47149346795101754,0
27,0.4896278321029798,0
28,0.507762196254942,1
29,0.5258965604069042,0
30,0.5440309245588664,3
31,0.5621652887108286,1
32,0.5802996528627908,2
33,0.5984340170147531,3
34,0.6165683811667153,0
35,0.6347027453186774,1
36,0.6528371094706397,1
37,0.6709714736226019,2
38,0.6891058377745641,1
39,0.7072402019265264,4
40,0.7253745660784885,1
41,0.7435089302304507,2
42,0.761643294382413,2
43,0.7797776585343752,1
44,0.7979120226863374,2
45,0.8160463868382997,1
46,0.8341807509902618,0
47,0.852315115142224,0
48,0.8704494792941863,1
49,0.8885838434461485,1


==> img/Konzil4.csv <==
,CER,Nlines
0,0.0,10
1,0.01846130228327,7
2,0.03692260456654,13
3,0.05538390684981,9
4,0.07384520913308,7
5,0.09230651141635,14
6,0.11076781369962,8
7,0.12922911598289,4
8,0.14769041826616,1
9,0.16615172054943,4
10,0.1846130228327,2
11,0.20307432511597,0
12,0.22153562739924,2
13,0.23999692968251,3
14,0.25845823196578,2
15,0.27691953424905,2
16,0.29538083653232,1
17,0.31384213881559,2
18,0.33230344109886,2
19,0.35076474338213,3
20,0.3692260456654,1
21,0.38768734794867,0
22,0.40614865023194,1
23,0.42460995251521,0
24,0.44307125479848,3
25,0.46153255708175,1
26,0.47999385936502,3
27,0.49845516164829,2
28,0.51691646393156,3
29,0.53537776621483,0
30,0.5538390684981,2
31,0.57230037078137,1
32,0.59076167306464,1
33,0.60922297534791,0
34,0.62768427763118,1
35,0.64614557991445,0
36,0.66460688219772,1
37,0.68306818448099,0
38,0.70152948676426,0
39,0.71999078904753,1
40,0.7384520913308,2
41,0.75691339361407,2
42,0.77537469589734,0
43,0.79383599818061,1
44,0.81229730046388,7
45,0.83075860274715,3
46,0.84921990503042,0
47,0.86768120731369,2
48,0.88614250959696,2
49,0.90460381188023,2


==> img/KonzilDerivate.csv <==
Lines,CER
29,	0.25
31,	0.175
33,	0.15
35,	0.12
37,	0.12
39,	0.09
41,	0.043333333
47,	0.04
50,	0.0378
60,	0.033
70,	0.008
80,	0.008
90,	0.005
100,	0.005
110,	0.003
116,	0.00264706
150,    0.0028
175,    0.0024
200,    0.0024
225,    0.0016
250,    0.0012
300,    0.00164
325,    0.0004


==> img/KonzilSABS.csv <==
Lines,CER
29,	10.85
31,	10.5
33,	10.0
35,	9.81
37,	9.67
39,	9.49
41,	9.33
47,	8.98
50,	8.89
60,	8.62
70,	8.38
80,	8.14
90,	7.85
100,	7.57
110,	7.32
116,	7.22
150,  6.63
175,  6.21
200,  5.90
225,  5.55
250,  5.32
300,  5.0
325,  4.8
350,	4.6


==> img/KonzilSABS_d.csv <==
Lines,CER
29,0.17499999999999982
31,0.25
33,0.09499999999999975
35,0.07000000000000028
37,0.08999999999999986
39,0.08000000000000007
41,0.05833333333333327
47,0.029999999999999954
50,0.027000000000000135
60,0.023999999999999844
70,0.02400000000000002
80,0.02900000000000009
90,0.027999999999999935
100,0.025
110,0.016666666666666757
116,0.017352941176470585
150,0.016799999999999995
175,0.012399999999999984
200,0.014000000000000021
225,0.00919999999999998
250,0.0064000000000000055
300,0.008000000000000007
325,0.008000000000000007


==> img/KonzilSAcorrected.csv <==
Lines,CER
29,	11.7
31,	11.3
33,	10.8
35,	10.61
37,	10.29
39,	10.0
41,	9.6
47,	9.27
50,	9.1
60,	8.98
70,	8.74
80,	8.52
90,	8.23
100,	7.94
110,	7.74
116,	7.42
150,    7.01
175,    6.61
200,    6.25
225,    6.01
250,    5.6
300,    5.28
325,    5.15
350,	4.85


==> img/KonzilSAcorrected_d.csv <==
Lines,CER
29,0.1999999999999993
31,0.25
33,0.09500000000000064
35,0.16000000000000014
37,0.14499999999999957
39,0.20000000000000018
41,0.055000000000000014
47,0.05666666666666664
50,0.011999999999999922
60,0.02400000000000002
70,0.022000000000000065
80,0.028999999999999915
90,0.029000000000000005
100,0.020000000000000018
110,0.05333333333333338
116,0.01205882352941177
150,0.01599999999999998
175,0.014400000000000013
200,0.009600000000000008
225,0.016400000000000005
250,0.006399999999999988
300,0.005199999999999995
325,0.012000000000000028


==> img/KonzilSAedited.csv <==
Lines,CER
29,	12.7
31,	12.15
33,	11.60
35,	11.25
37,	10.97
39,	10.49
41,	10.2
47,	9.73
50,	9.61
60,	9.34
70,	9.02
80,	8.71
90,	8.45
100,	8.29
110,	8.06
116,	7.97
150,    7.42
175,    7.08
200,    6.8
225,    6.48
250,    6.23
300,    5.72
325,    5.51
350,	5.3


==> img/KonzilSAedited_d.csv <==
Lines,CER
29,0.27499999999999947
31,0.27500000000000036
33,0.17499999999999982
35,0.13999999999999968
37,0.2400000000000002
39,0.14500000000000046
41,0.07833333333333314
47,0.040000000000000334
50,0.026999999999999958
60,0.03200000000000003
70,0.03099999999999987
80,0.026000000000000155
90,0.016000000000000014
100,0.022999999999999864
110,0.015000000000000124
116,0.01617647058823529
150,0.013599999999999994
175,0.01120000000000001
200,0.012799999999999976
225,0.01
250,0.010200000000000013
300,0.008399999999999998
325,0.008399999999999998


==> img/Patzig12.csv <==
,CER,Nlines
0,0.0,37
1,0.019,44
2,0.038,43
3,0.056999999999999995,51
4,0.076,36
5,0.095,22
6,0.11399999999999999,30
7,0.133,21
8,0.152,12
9,0.17099999999999999,19
10,0.19,15
11,0.209,16
12,0.22799999999999998,8
13,0.247,9
14,0.266,14
15,0.285,4
16,0.304,6
17,0.323,1
18,0.34199999999999997,5
19,0.361,6
20,0.38,4
21,0.39899999999999997,2
22,0.418,4
23,0.437,9
24,0.45599999999999996,1
25,0.475,4
26,0.494,3
27,0.513,3
28,0.532,5
29,0.5509999999999999,1
30,0.57,2
31,0.589,2
32,0.608,3
33,0.627,5
34,0.646,1
35,0.665,3
36,0.6839999999999999,6
37,0.703,1
38,0.722,3
39,0.741,1
40,0.76,1
41,0.779,2
42,0.7979999999999999,5
43,0.817,2
44,0.836,0
45,0.855,2
46,0.874,1
47,0.893,1
48,0.9119999999999999,0
49,0.9309999999999999,9


==> img/Patzig4.csv <==
,CER,Nlines
0,0.0,5
1,0.02,4
2,0.04,4
3,0.06,4
4,0.08,9
5,0.1,10
6,0.12,12
7,0.14,10
8,0.16,14
9,0.18,6
10,0.2,12
11,0.22,8
12,0.24,9
13,0.26,10
14,0.28,2
15,0.3,3
16,0.32,3
17,0.34,1
18,0.36,5
19,0.38,0
20,0.4,3
21,0.42,0
22,0.44,0
23,0.46,2
24,0.48,2
25,0.5,1
26,0.52,0
27,0.54,1
28,0.56,2
29,0.58,1
30,0.6,1
31,0.62,2
32,0.64,0
33,0.66,1
34,0.68,0
35,0.7000000000000001,0
36,0.72,0
37,0.74,1
38,0.76,3
39,0.78,0
40,0.8,0
41,0.8200000000000001,1
42,0.84,1
43,0.86,1
44,0.88,1
45,0.9,1
46,0.92,1
47,0.9400000000000001,1
48,0.96,1
49,0.98,4


==> img/R12.csv <==
,CER,Nlines
0,0.0,12.0
1,0.02,24.0
2,0.04,28.0
3,0.06,25.0
4,0.08,19.0
5,0.1,27.0
6,0.12,17.0
7,0.14,23.0
8,0.16,14.0
9,0.18,11.0
10,0.2,11.0
11,0.22,7.0
12,0.24,3.0
13,0.26,4.0
14,0.28,6.0
15,0.3,3.0
16,0.32,2.0
17,0.34,1.0
18,0.36,1.0
19,0.38,1.0
20,0.4,2.0
21,0.42,0.0
22,0.44,2.0
23,0.46,0.0
24,0.48,0.0
25,0.5,3.0
26,0.52,0.0
27,0.54,0.0
28,0.56,4.0
29,0.58,1.0
30,0.6,0.0
31,0.62,0.0
32,0.64,2.0
33,0.66,1.0
34,0.68,1.0
35,0.7000000000000001,1.0
36,0.72,3.0
37,0.74,2.0
38,0.76,3.0
39,0.78,5.0
40,0.8,4.0
41,0.8200000000000001,3.0
42,0.84,2.0
43,0.86,8.0
44,0.88,1.0
45,0.9,1.0
46,0.92,1.0
47,0.9400000000000001,0.0
48,0.96,0.0
49,0.98,6.0


==> img/R4.csv <==
,CER,Nlines
0,0.0,5.0
1,0.015,9.0
2,0.03,11.0
3,0.045,12.0
4,0.06,8.0
5,0.075,5.0
6,0.09,6.0
7,0.105,11.0
8,0.12,6.0
9,0.135,4.0
10,0.15,5.0
11,0.16499999999999998,5.0
12,0.18,2.0
13,0.195,2.0
14,0.21,2.0
15,0.22499999999999998,2.0
16,0.24,2.0
17,0.255,0.0
18,0.27,0.0
19,0.285,1.0
20,0.3,0.0
21,0.315,0.0
22,0.32999999999999996,0.0
23,0.345,2.0
24,0.36,2.0
25,0.375,0.0
26,0.39,0.0
27,0.40499999999999997,1.0
28,0.42,0.0
29,0.435,0.0
30,0.44999999999999996,0.0
31,0.46499999999999997,0.0
32,0.48,0.0
33,0.495,1.0
34,0.51,1.0
35,0.525,0.0
36,0.54,0.0
37,0.5549999999999999,1.0
38,0.57,1.0
39,0.585,0.0
40,0.6,1.0
41,0.615,0.0
42,0.63,1.0
43,0.645,0.0
44,0.6599999999999999,0.0
45,0.6749999999999999,0.0
46,0.69,0.0
47,0.705,0.0
48,0.72,0.0
49,0.735,1.0


==> img/Ricordi4.csv <==
,CER,Nlines
0,0.02,4
1,0.039599999999999996,6
2,0.0592,3
3,0.0788,12
4,0.0984,4
5,0.11800000000000001,10
6,0.1376,3
7,0.15719999999999998,6
8,0.17679999999999998,2
9,0.1964,6
10,0.216,2
11,0.23559999999999998,2
12,0.2552,2
13,0.2748,3
14,0.2944,1
15,0.314,1
16,0.3336,1
17,0.3532,2
18,0.3728,1
19,0.3924,0
20,0.41200000000000003,0
21,0.4316,0
22,0.4512,1
23,0.4708,0
24,0.4904,4
25,0.51,1
26,0.5296,2
27,0.5492,2
28,0.5688,2
29,0.5884,1
30,0.608,1
31,0.6276,0
32,0.6472,2
33,0.6668,4
34,0.6864,0
35,0.706,1
36,0.7256,3
37,0.7452,1
38,0.7648,1
39,0.7844,5
40,0.804,0
41,0.8236,2
42,0.8432,4
43,0.8628,0
44,0.8824,1
45,0.902,0
46,0.9216,0
47,0.9412,0
48,0.9608,0
49,0.9803999999999999,1


==> img/Schiller12.csv <==
,CER,Nlines
0,0.0,8
1,0.02,7
2,0.04,6
3,0.06,30
4,0.08,21
5,0.1,27
6,0.12,21
7,0.14,21
8,0.16,19
9,0.18,18
10,0.2,13
11,0.22,3
12,0.24,8
13,0.26,4
14,0.28,4
15,0.3,3
16,0.32,1
17,0.34,0
18,0.36,0
19,0.38,0
20,0.4,0
21,0.42,0
22,0.44,0
23,0.46,1
24,0.48,0
25,0.5,2
26,0.52,3
27,0.54,1
28,0.56,1
29,0.58,2
30,0.6,0
31,0.62,1
32,0.64,0
33,0.66,3
34,0.68,1
35,0.7000000000000001,0
36,0.72,3
37,0.74,0
38,0.76,3
39,0.78,0
40,0.8,3
41,0.8200000000000001,0
42,0.84,0
43,0.86,2
44,0.88,0
45,0.9,0
46,0.92,0
47,0.9400000000000001,1
48,0.96,1
49,0.98,2


==> img/Schiller4.csv <==
,CER,Nlines
0,0.038461538461538464,2
1,0.05724421616445363,1
2,0.0760268938673688,3
3,0.09480957157028397,1
4,0.11359224927319914,4
5,0.1323749269761143,3
6,0.15115760467902947,10
7,0.16994028238194464,3
8,0.1887229600848598,9
9,0.20750563778777498,4
10,0.22628831549069015,8
11,0.2450709931936053,5
12,0.26385367089652045,5
13,0.28263634859943565,2
14,0.30141902630235085,3
15,0.32020170400526593,0
16,0.3389843817081811,4
17,0.3577670594110963,2
18,0.3765497371140115,0
19,0.3953324148169266,0
20,0.4141150925198418,1
21,0.432897770222757,0
22,0.4516804479256722,0
23,0.4704631256285873,0
24,0.48924580333150247,0
25,0.5080284810344177,0
26,0.5268111587373329,1
27,0.545593836440248,3
28,0.5643765141431631,0
29,0.5831591918460783,0
30,0.6019418695489934,1
31,0.6207245472519086,1
32,0.6395072249548238,0
33,0.658289902657739,1
34,0.6770725803606542,3
35,0.6958552580635693,0
36,0.7146379357664845,0
37,0.7334206134693997,0
38,0.7522032911723148,0
39,0.77098596887523,0
40,0.7897686465781452,1
41,0.8085513242810604,0
42,0.8273340019839756,2
43,0.8461166796868906,1
44,0.8648993573898058,2
45,0.883682035092721,0
46,0.9024647127956361,2
47,0.9212473904985513,0
48,0.9400300682014665,1
49,0.9588127459043817,1


==> img/Schwerin12.csv <==
,CER,Nlines
0,0.0,266
1,0.011901427056279484,165
2,0.023802854112558967,88
3,0.03570428116883845,76
4,0.047605708225117935,53
5,0.05950713528139742,38
6,0.0714085623376769,26
7,0.08330998939395638,26
8,0.09521141645023587,10
9,0.10711284350651536,9
10,0.11901427056279484,6
11,0.13091569761907432,6
12,0.1428171246753538,3
13,0.1547185517316333,2
14,0.16661997878791276,2
15,0.17852140584419227,0
16,0.19042283290047174,1
17,0.2023242599567512,0
18,0.2142256870130307,0
19,0.2261271140693102,0
20,0.2380285411255897,0
21,0.24992996818186916,0
22,0.26183139523814863,0
23,0.27373282229442814,0
24,0.2856342493507076,0
25,0.2975356764069871,0
26,0.3094371034632666,0
27,0.3213385305195461,0
28,0.33323995757582553,0
29,0.34514138463210503,0
30,0.35704281168838453,0
31,0.368944238744664,0
32,0.3808456658009435,0
33,0.392747092857223,0
34,0.4046485199135024,0
35,0.4165499469697819,1
36,0.4284513740260614,0
37,0.4403528010823409,0
38,0.4522542281386204,0
39,0.4641556551948999,0
40,0.4760570822511794,0
41,0.4879585093074588,0
42,0.4998599363637383,4
43,0.5117613634200178,0
44,0.5236627904762973,0
45,0.5355642175325768,6
46,0.5474656445888563,0
47,0.5593670716451358,0
48,0.5712684987014152,1
49,0.5831699257576947,4


==> img/Schwerin4.csv <==
,CER,Nlines
0,0.0,113
1,0.011975338206758925,0
2,0.02395067641351785,37
3,0.035926014620276774,35
4,0.0479013528270357,5
5,0.05987669103379462,20
6,0.07185202924055355,9
7,0.08382736744731248,7
8,0.0958027056540714,12
9,0.10777804386083031,3
10,0.11975338206758925,5
11,0.13172872027434818,3
12,0.1437040584811071,1
13,0.155679396687866,2
14,0.16765473489462496,0
15,0.17963007310138387,2
16,0.1916054113081428,1
17,0.2035807495149017,1
18,0.21555608772166063,1
19,0.22753142592841957,1
20,0.2395067641351785,1
21,0.2514821023419374,0
22,0.26345744054869635,0
23,0.27543277875545524,0
24,0.2874081169622142,0
25,0.29938345516897313,1
26,0.311358793375732,1
27,0.32333413158249097,0
28,0.3353094697892499,0
29,0.3472848079960088,0
30,0.35926014620276775,0
31,0.37123548440952664,0
32,0.3832108226162856,0
33,0.39518616082304453,0
34,0.4071614990298034,0
35,0.41913683723656237,0
36,0.43111217544332125,0
37,0.4430875136500802,0
38,0.45506285185683915,0
39,0.46703819006359804,0
40,0.479013528270357,0
41,0.4909888664771159,2
42,0.5029642046838748,2
43,0.5149395428906337,2
44,0.5269148810973927,0
45,0.5388902193041516,0
46,0.5508655575109105,1
47,0.5628408957176695,3
48,0.5748162339244284,2
49,0.5867915721311873,2


==> img/TLtrain.csv <==
Wall time,Step,Value
1521185791.3178456,9,0.8462144136428833
1521186179.5060382,19,0.8442477583885193
1521186573.256333,29,0.6126843690872192
1521186979.6719031,39,0.22556540369987488
1521187401.5204144,49,0.08112094551324844
1521187828.1706064,59,0.042281221598386765
1521188252.5935464,69,0.027236972004175186
1521188672.0420961,79,0.015634218230843544
1521189089.1426408,89,0.0109144551679492
1521189516.322645,99,0.007374631706625223
1521189943.7659774,109,0.005801376421004534
1521190384.1637716,119,0.0040314653888344765
1521190808.2353835,129,0.0029498524963855743
1521191227.7121475,139,0.0026548670139163733
1521191659.752121,149,0.002458210103213787
1521192082.7726595,159,0.0015732547035440803
1521192506.0567706,169,0.0015732547035440803
1521192927.7390716,179,0.001376597792841494
1521193347.3758838,189,0.0014749262481927872
1521193772.3454022,199,0.0009832842042669654
1521194229.3051326,209,0.0008849557489156723
1521194685.798046,219,0.000688298896420747
1521195137.756393,229,0.0005899704992771149
1521195584.0533829,239,0.0007866273517720401
1521196032.5073676,249,0.00029498524963855743


==> img/TLvalid.csv <==
Wall time,Step,Value
1521185731.8831186,9,0.8492799401283264
1521186118.6750188,19,0.847426176071167
1521186509.8293195,29,0.6479395031929016
1521186907.4372509,39,0.31356051564216614
1521187323.6087472,49,0.15699414908885956
1521187746.8019104,59,0.1174960806965828
1521188171.464516,69,0.10566092282533646
1521188590.9323547,79,0.08598317950963974
1521189009.0612626,89,0.0825609564781189
1521189432.5575523,99,0.07956651598215103
1521189861.4487104,109,0.07086838781833649
1521190298.9335575,119,0.06972764432430267
1521190727.966365,129,0.068301722407341
1521191147.1057196,139,0.06644802540540695
1521191574.5506601,149,0.06687580794095993
1521192000.3797753,159,0.07101097702980042
1521192425.1313987,169,0.06901468336582184
1521192846.595707,179,0.06758876144886017
1521193266.1219165,189,0.06231284886598587
1521193687.859644,199,0.06445173174142838
1521194130.4608896,209,0.0630258098244667
1521194589.220456,219,0.06758876144886017
1521195041.4455662,229,0.06473691016435623
1521195489.7996001,239,0.062170252203941345
1521195942.393484,249,0.06231284886598587


==> img/scratchtrain.csv <==
Wall time,Step,Value
1518114029.1018634,9,0.8449981808662415
1518114618.2656093,19,0.8304330706596375
1518115215.8852243,29,0.6945189833641052
1518115829.7521946,39,0.4689919948577881
1518116451.1773303,49,0.3349175751209259
1518117075.8647838,59,0.2778076231479645
1518117699.2634625,69,0.21602146327495575
1518118326.9595368,79,0.15017248690128326
1518118959.0966423,89,0.11705634742975235
1518119594.2677574,99,0.09873514622449875
1518120224.6686678,109,0.07589113712310791
1518120853.024662,119,0.06745879352092743
1518121489.6859503,129,0.05963970348238945
1518122116.3177207,139,0.05419701337814331
1518122750.2066996,149,0.04292833060026169
1518123380.983556,159,0.03518589586019516
1518124016.3617806,169,0.03717900067567825
1518124645.24872,179,0.026140283793210983
1518125275.23163,189,0.027673443779349327
1518125906.1274965,199,0.024147184565663338
1518126540.825339,209,0.017477961257100105
1518127173.633415,219,0.018781142309308052
1518127808.4200943,229,0.018244540318846703
1518128443.2667053,239,0.017784591764211655
1518129076.2584255,249,0.017018016427755356


==> img/scratchvalid.csv <==
Wall time,Step,Value
1518113954.3285925,9,0.8412948250770569
1518114542.1511817,19,0.8340225219726562
1518115138.3734736,29,0.7159561514854431
1518115745.2502997,39,0.5435619354248047
1518116361.6280951,49,0.4668472707271576
1518116981.1836896,59,0.439897358417511
1518117607.4429026,69,0.4061029553413391
1518118232.5418067,79,0.36603453755378723
1518118863.249082,89,0.36717525124549866
1518119499.7332654,99,0.35334378480911255
1518120126.716446,109,0.34393271803855896
1518120758.5905225,119,0.3420790135860443
1518121393.3861594,129,0.3251104950904846
1518122020.400699,139,0.33010122179985046
1518122654.1445336,149,0.32781973481178284
1518123286.230962,159,0.3222586512565613
1518123919.6419861,169,0.3186938464641571
1518124549.8712218,179,0.3196919858455658
1518125178.7882035,189,0.3176957070827484
1518125810.1769984,199,0.30414944887161255
1518126443.7425418,209,0.3027235269546509
1518127076.513806,219,0.30357909202575684
1518127711.4921176,229,0.30357909202575684
1518128344.1674354,239,0.32425495982170105
1518128979.8187087,249,0.30101239681243896

